The Case Against Smooth Null Infinity I: Heuristics and Counter-Examples

This paper initiates a series of works dedicated to the rigorous study of the precise structure of gravitational radiation near infinity. We begin with a brief review of an argument due to Christodoulou [1] stating that Penrose's proposal of smooth conformal compactification of spacetime (or smooth null infinity) fails to accurately capture the structure of gravitational radiation emitted by $N$ infalling masses coming from past timelike infinity $i^-$. Modelling gravitational radiation by scalar radiation, we then take a first step towards a rigorous, fully general relativistic understanding of the non-smoothness of null infinity by constructing solutions to the spherically symmetric Einstein-Scalar field equations. Our constructions are motivated by Christodoulou's argument: They arise dynamically from polynomially decaying boundary data, $r\phi\sim t^{-1}$ as $t\to-\infty$, on a timelike hypersurface (to be thought of as the surface of a star) and the no incoming radiation condition, $r\partial_v\phi=0$, on past null infinity $\mathcal{I}^-$. We show that if the initial Hawking mass at $i^-$ is non-zero, then, in accordance with the non-smoothness of $\mathcal I^+$, $\partial_v(r\phi)$ satisfies the following asymptotic expansion near $\mathcal{I}^+$ for some constant $C\neq 0$: $\partial_v(r\phi)=Cr^{-3}\log r+\mathcal O(r^{-3})$. We also show that the same logarithmic terms appear in the linear theory, i.e. when considering the spherically symmetric linear wave equation on a fixed Schwarzschild background. As a corollary, we can apply our results to the scattering problem on Schwarzschild: Putting smooth, compactly supported scattering data for the wave equation on $\mathcal I^-$ and on $\mathcal H^-$, we find that the asymptotic expansion of $\partial_v(r\phi)$ near $\mathcal I^+$ generically contains logarithmic terms at second order, i.e. at order $r^{-4}\log r$.

==> changes.txt <==
We record the following changes compared to v2:
1) A footnote was added (footnote 6), which makes a further comment about Christodoulou's argument.
2) The general exposition concerning uniqueness has been improved, see Remark 2.2.
3) An explanation on the propagation of higher regularity for the local existence proof in section 5 has been added. (Prop. 5.1)
4) A sign mistake that appeared in several places in the paper has been fixed:
Eq. (4.45): ... +6M+... should be ...-6M...
This same mistake was fixed also in equations (6.5), (6.18), and (B.2).

